Automated DNA Motif Discovery

Ensembl's human non-coding and protein coding genes are used to automatically find DNA pattern motifs. The Backus-Naur form (BNF) grammar for regular expressions (RE) is used by genetic programming to ensure the generated strings are legal. The evolved motif suggests the presence of Thymine followed by one or more Adenines etc. early in transcripts indicate a non-protein coding gene. Keywords: pseudogene, short and microRNAs, non-coding transcripts, systems biology, machine learning, Bioinformatics, motif, regular expression, strongly typed genetic programming, context-free grammar.

==> abstract.txt <==
Ensembl's human non-coding and protein coding genes
are used to 
automatically find
DNA pattern motifs.
The Backus-Naur form (BNF) grammar for regular expressions (RE) 
is used by genetic programming
to ensure the generated strings are legal.
The evolved motif suggests
the presence of Thymine followed by one or more Adenines etc.
early in transcripts
indicate a non-protein coding gene.

Keywords:
pseudogene, short and microRNAs, non-coding transcripts,
systems biology,
machine learning,
Bioinformatics, motif, regular expression,
strongly typed genetic programming, context-free grammar.

